Projection Method for Steady states of Cahn-Hilliard Equation with the Dynamic Boundary Condition

The Cahn-Hilliard equation is a fundamental model that describes phase separation processes of two-phase flows or binary mixtures. In recent years, the dynamic boundary conditions for the Cahn-Hilliard equation have been proposed and analyzed. Our first goal in this article is to present a projection method to locate the steady state of the CH equation with dynamic boundary conditions. The main feature of this method is that it only uses the variational derivative in the metric $L^2$ and not that in the metric $H^{-1}$, thus significantly reducing the computational cost. In addition, the projected dynamics fulfill the important physical properties: mass conservation and energy dissipation. In the temporal construction of the numerical schemes, the convex splitting method is used to ensure a large time step size. Numerical experiments for the two-dimensional Ginzburg-Landau free energy, where the surface potential is the double well potential or the moving contact line potential, are conducted to demonstrate the effectiveness of this projection method.

==> introduction.txt <==
\section{Introduction}\label{sec1}

The Allen-Cahn equation \cite{Allen1979} is a well-known phase field equation to describe antiphase domain coarsening in a binary alloy. There are many problems which are approached by the Allen-Cahn equation, such as crystal growth \cite{1991Phase}, image segmentation \cite{Benes2004}, and phase separation \cite{Chen2002}.

The Allen-Cahn equation is usually equipped with the periodic boundary condition or the zero Neumann boundary condition. Then it satisfies the dissipation law for the whole system. Unlike the Cahn-Hilliard equation, it can not hold the mass of conservation without any modifications. To have the mass of the conservation, ones can add a Lagrange factor to the Allen-Cahn equation, or add a penalty  term to the total energy.

In the last few decades the dynamic boundary conditions were often  added to the phase-field equation (Cahn-Hilliard or Allen-Cahn equation) to model the process of moving contact line \cite{Ma2017,Chen2018a,Yang2018} in the two-phase hydrodynamic flow. In these problems it consists of the bulk energy and the surface energy. The Cahn-Hilliard equation is obtained from the $H^{-1}-$gradient flow of the bulk energy, while the Allen-Cahn equation is derived from the $L^2-$ gradient flow of the bulk energy. Similarly, there are two types of dynamic boundary conditions.
For example, the dynamic boundary condition of Allen-Cahn type proposed in \cite{Fischer1997,Fischer1998,Kenzler2001} can be regarded as the $L^2-$ gradient flow of the surface energy. Another dynamic boundary condition is of Cahn-Hilliard type, and can be considered as the $H^{-1}-$gradient flow of the surface energy, which was proposed in \cite{Goldstein2011} and investigated in \cite{Cherfils2013,Colli2015a}.

There are many works on studying energy stable schemes of the Cahn-Hilliard equation with the classical boundary conditions (periodic or Neumann boundary conditions), such as the stabilization method \cite{HLT07}, the convex splitting approach \cite{Chen16,Shen12,Wise10}, the Lagrange multiplier approach \cite{BGG2011,GT2013,GT2014,TG2014}, the Invariant Energy Quadratization (IEQ) approach \cite{Chen17,GX19,Yang16,Yang17}, the Scaler Auxiliary Variable (SAV) approach \cite{Shen17,HSY20} and other approaches \cite{CY19,CLS19,QSZ15,ZY20}. Similarly, there are also some works on investigating the energy stable schemes of the Cahn-Hilliard equation with the dynamic boundary conditions (see the references \cite{Liu2019,Metzger2023,Bao2021,Bao2021a,Knopf2021,
Meng2023,Knopf2021a,Cherfils2010,Cherfils2014,Fukao2017,Israel2014}). 

Firstly Goldstein et al. \cite{Goldstein2011} have proposed a Cahn-Hilliard model with dynamics boundary conditions, which can hold the energy dissipation law and ensure the conservation of the total mass, including the mass on the bulk and the boundary. In their model, the chemical potentials in the bulk and the boundary are considered to be the same, and it assumes that there has mass exchange between the bulk and the boundary. Secondly, 
Liu and Wu \cite{Liu2019} have proposed the new dynamic boundary conditions in the Cahn-Hilliard model, which satisfies the energy dissipation law, meanwhile satisfies the mass conservation law in the bulk and on the boundary respectively. In Liu-Wu model, it assumes that there is no mass exchange between the bulk and the boundary, thus the chemical potentials in the bulk and on the boundary are different and not coupled directly. 
Then Knopf et al. \cite{Knopf2021} have proposed the third model, which can be considered as an interpolation between the GMS model \cite{Goldstein2011} and the Liu-Wu model \cite{Liu2019}. In this model, they introduce a relaxation parameter in the boundary condition. The model reduces to the GMS model when it tends to zero, and reduces to the Liu-Wu model when it tends to infinity.

To solve the Liu-Wu model numerically, Garcke et al. \cite{experiment1} have constructed a nonlinear discretized system with the finite element method. Meanwhile Bao et al. \cite{Bao2021a,Meng2023} have proposed a first-order and second-order in time, linear and energy stable schemes by the stabilization method.
 For the KLLM model \cite{Knopf2021},  Knopf et al. have present the finite element numerical approximations, which is a nonlinear system, and solved by the iteration method. Morover the SAV approach on the KLLM model has been designed in \cite{Metzger2023}. Bao et al. \cite{Bao2021} still have used the stabilization method to solve the KLLM model, proposed a first-order in time, linear and energy stable scheme.
 
 Inspired by the Liu-Wu model, we are interested in the Allen-Cahn equation with the Allen-Cahn type dynamic boundary condition. To hold  the conservation of the mass on the bulk and the surface respectively, ones can add two penalty  terms to the total energy. In this paper we adopt the stabilization method to design a first-order in time, linear and energy stable scheme. We use the central finite difference method to discretize the space.
 
 The novelties of this paper are stated as follows.
\begin{itemize}%[leftmargin=1mm]
\item To the best of our knowledge, the Allen-Cahn equation is second order and easier in coding than the Cahn-Hilliard equation. 

\item The Cahn-Hilliard equation has two boundary conditions. While the Allen-Cahn equation has only one boundary condition, that is the Allen-Cahn type boundary condition, which is easy to discretize the boundary.
    
\item The Allen-Cahn equation can not hold the conservation of mass on the bulk, and the Allen-Cahn type boundary condition can not hold the conservation of mass on the surface.  Thus we have added two penalty terms to the total energy, to keep the conservation of the mass on the bulk and the surface  respectively.
\end{itemize}
This paper is organized as follows. In Section \ref{sec2}, by adding the penalty terms on the total energy, we propose the Allen-Cahn equation with the Allen-Cahn type dynamic condition. In Section \ref{sec4}, we construct a first-order temporal accuracy  energy stable scheme for the system by the stabilization approach. In Section \ref{sec5}, we show the error estimate of the scheme. Then we present enough numerical tests to illustrate the energy stability and the temporal accuracy of the scheme in Section \ref{sec6}. At last we give the concluding remark for our work. 

